T5QL: Taming language models for SQL generation

Automatic SQL generation has been an active research area, aiming at streamlining the access to databases by writing natural language with the given intent instead of writing SQL. Current SOTA methods for semantic parsing depend on LLMs to achieve high predictive accuracy on benchmark datasets. This reduces their applicability, since LLMs requires expensive GPUs. Furthermore, SOTA methods are ungrounded and thus not guaranteed to always generate valid SQL. Here we propose T5QL, a new SQL generation method that improves the performance in benchmark datasets when using smaller LMs, namely T5-Base, by 13pp when compared against SOTA methods. Additionally, T5QL is guaranteed to always output valid SQL using a context-free grammar to constrain SQL generation. Finally, we show that dividing semantic parsing in two tasks, candidate SQLs generation and candidate re-ranking, is a promising research avenue that can reduce the need for large LMs.

==> EMNLP 2022/data/analysis_base_large.csv <==
model,em,k
T5QL-Base wo/ Constraints,0.5512572533849129,1
T5QL-Base,0.6566731141199227,1
T5QL-Base + Ranker,0.6566731141199227,1
T5QL-Large wo/ Constraints,0.6760154738878144,1
T5QL-Large,0.7195357833655706,1
T5QL-Large + Ranker,0.7195357833655706,1
T5QL-Base wo/ Constraints,0.5473887814313346,2
T5QL-Base,0.6760154738878144,2
T5QL-Base + Ranker,0.6818181818181818,2
T5QL-Large wo/ Constraints,0.6740812379110251,2
T5QL-Large,0.7350096711798839,2
T5QL-Large + Ranker,0.7321083172147002,2
T5QL-Base wo/ Constraints,0.5483558994197292,4
T5QL-Base,0.6808510638297872,4
T5QL-Base + Ranker,0.6934235976789168,4
T5QL-Large wo/ Constraints,0.6740812379110251,4
T5QL-Large,0.7446808510638298,4
T5QL-Large + Ranker,0.746615087040619,4


==> EMNLP 2022/data/analysis_parsed_sql.csv <==
model,Percentage
T5QL-Base wo/ CD,80.2707930367505
T5QL-Base,100
T5QL-Large wo/ CD,94.1972920696325
T5QL-Large,100


==> EMNLP 2022/data/em_beam_plot.csv <==
beam_size,type,em
1,T5-Base,0.551257253384913
1,PICARD-Base,0.602
1,PICARD-3B,0.702
2,T5-Base,0.547388781431335
2,PICARD-Base,0.648
2,PICARD-3B,0.728
4,T5-Base,0.548355899419729
4,PICARD-Base,0.675
4,PICARD-3B,0.741
8,T5-Base,0.548355899419729
8,PICARD-Base,0.675
8,PICARD-3B,0.742
1,T5QL-Base,0.6566731141199227
1,Oracle,0.6566731141199227
1,Ranker,0.6566731141199227
1,Ranker Only,0.6566731141199227
2,T5QL-Base,0.6760154738878144
2,Oracle,0.7079303675048356
2,Ranker,0.6818181818181818
2,Ranker Only,0.6653771760154739
4,T5QL-Base,0.6808510638297872
4,Oracle,0.7591876208897486
4,Ranker,0.6934235976789168
4,Ranker Only,0.6663442940038685
8,T5QL-Base,0.6789168278529981
8,Oracle,0.7823984526112185
8,Ranker,0.6963249516441006
8,Ranker Only,0.655705996131528
1,T5QL-Large,0.7195357833655706
2,T5QL-Large,0.7321083172147002
4,T5QL-Large,0.746615087040619
8,T5QL-Large,0.7475822050290135


==> EMNLP 2022/data/full_data.csv <==
beam_size,type,em
1,T5QL-Base,0.551257253384913
1,T5QL-Base + Const.,0.655705996131528
1,T5QL-Base + Const. + Oracle,0.655705996131528
1,PICARD-Base,0.602
1,PICARD-3B,0.702
2,T5QL-Base,0.547388781431335
2,T5QL-Base + Const.,0.67504835589942
2,T5QL-Base + Const. + Oracle,0.707930367504836
2,PICARD-Base,0.648
2,PICARD-3B,0.728
4,T5QL-Base,0.548355899419729
4,T5QL-Base + Const.,0.680851063829787
4,T5QL-Base + Const. + Oracle,0.759187620889749
4,PICARD-Base,0.675
4,PICARD-3B,0.741
8,T5QL-Base,0.548355899419729
8,T5QL-Base + Const.,0.676982591876209
8,T5QL-Base + Const. + Oracle,0.781431334622824
8,PICARD-Base,0.675
8,PICARD-3B,0.742


==> data/analysis_base_large.csv <==
model,em,k
T5QL-Base wo/ Constraints,0.5512572533849129,1
T5QL-Base,0.6566731141199227,1
T5QL-Base + Ranker,0.6566731141199227,1
T5QL-Large wo/ Constraints,0.6760154738878144,1
T5QL-Large,0.7195357833655706,1
T5QL-Large + Ranker,0.7195357833655706,1
T5QL-Base wo/ Constraints,0.5473887814313346,2
T5QL-Base,0.6760154738878144,2
T5QL-Base + Ranker,0.6818181818181818,2
T5QL-Large wo/ Constraints,0.6740812379110251,2
T5QL-Large,0.7350096711798839,2
T5QL-Large + Ranker,0.7321083172147002,2
T5QL-Base wo/ Constraints,0.5483558994197292,4
T5QL-Base,0.6808510638297872,4
T5QL-Base + Ranker,0.6934235976789168,4
T5QL-Large wo/ Constraints,0.6740812379110251,4
T5QL-Large,0.7446808510638298,4
T5QL-Large + Ranker,0.746615087040619,4


==> data/analysis_parsed_sql.csv <==
model,Percentage
T5QL-Base wo/ CD,80.2707930367505
T5QL-Base,100
T5QL-Large wo/ CD,94.1972920696325
T5QL-Large,100


==> data/cosql_result.csv <==
Model,QM,IM
T5QL-Base wo/ CD ,42.8,14.8
T5QL-Base,50.7,20.3
PICARD - 3B,56.9,24.2


==> data/em_beam_plot.csv <==
beam_size,type,em
1,T5-Base,0.551257253384913
1,PICARD-Base,0.602
1,PICARD-3B,0.702
2,T5-Base,0.547388781431335
2,PICARD-Base,0.648
2,PICARD-3B,0.728
4,T5-Base,0.548355899419729
4,PICARD-Base,0.675
4,PICARD-3B,0.741
8,T5-Base,0.548355899419729
8,PICARD-Base,0.675
8,PICARD-3B,0.742
1,T5QL-Base,0.6566731141199227
1,Oracle,0.6566731141199227
1,Ranker,0.6566731141199227
1,Ranker Only,0.6566731141199227
2,T5QL-Base,0.6760154738878144
2,Oracle,0.7079303675048356
2,Ranker,0.6818181818181818
2,Ranker Only,0.6653771760154739
4,T5QL-Base,0.6808510638297872
4,Oracle,0.7591876208897486
4,Ranker,0.6934235976789168
4,Ranker Only,0.6663442940038685
8,T5QL-Base,0.6789168278529981
8,Oracle,0.7823984526112185
8,Ranker,0.6963249516441006
8,Ranker Only,0.655705996131528
1,T5QL-Large,0.7195357833655706
2,T5QL-Large,0.7321083172147002
4,T5QL-Large,0.746615087040619
8,T5QL-Large,0.7475822050290135


==> data/full_data.csv <==
beam_size,type,em
1,T5QL-Base,0.551257253384913
1,T5QL-Base + Const.,0.655705996131528
1,T5QL-Base + Const. + Oracle,0.655705996131528
1,PICARD-Base,0.602
1,PICARD-3B,0.702
2,T5QL-Base,0.547388781431335
2,T5QL-Base + Const.,0.67504835589942
2,T5QL-Base + Const. + Oracle,0.707930367504836
2,PICARD-Base,0.648
2,PICARD-3B,0.728
4,T5QL-Base,0.548355899419729
4,T5QL-Base + Const.,0.680851063829787
4,T5QL-Base + Const. + Oracle,0.759187620889749
4,PICARD-Base,0.675
4,PICARD-3B,0.741
8,T5QL-Base,0.548355899419729
8,T5QL-Base + Const.,0.676982591876209
8,T5QL-Base + Const. + Oracle,0.781431334622824
8,PICARD-Base,0.675
8,PICARD-3B,0.742


==> data/spider_ssp.csv <==
model,tmcd,template,length,random
T5-Base,42.3,45.3,42.5,76.5
T5QL-Base wo/ CD,64.4424131627057,58.3029197080292,50.6398537477148,84.7349177330896
T5QL-Base,65.9049360146252,61.1313868613139,54.3875685557587,85.7404021937843
T5-3B,69.6,64.8,56.7,85.6

